HRMOS: A High-Resolution Multi-Object Spectrograph for the VLT

This White Paper presents the scientific rationale and instrument concept for HRMOS (High-Resolution Multi-Object Spectrograph), a next-generation instrument proposed for the ESO Very Large Telescope within the VLT 2030 roadmap. Current and planned facilities offer either multi-object spectroscopy or ultra-high spectral resolution, but not both. HRMOS fills this gap by combining very high spectral resolution, multi-object capability, and radial-velocity stability, enabling transformative studies in Galactic and extragalactic astrophysics. The baseline design provides a resolving power of R = 80000, radial-velocity precision of 10 m s-1 (goal: 5 m s-1), simultaneous observations of 50-60 targets, and broad optical coverage down to 385 nm. These capabilities enable precise measurements of elemental abundances, isotopic ratios, line profiles, and radial velocities for large stellar samples, including crowded fields, star clusters, the Galactic bulge, and nearby dwarf galaxies. HRMOS will address key questions on the age of the oldest stellar populations through nucleocosmochronology, the formation and survival of planetary systems, the assembly history of the Milky Way and satellites, the origin of the heaviest elements, stellar evolution, and the chemical and dynamical properties of the interstellar and circumgalactic medium. It will bridge large spectroscopic surveys and the next generation of extremely large telescopes, with strong synergies with 4MOST, Gaia, TESS, PLATO, the proposed Haydn mission, and future ELT instruments. Building on VLT/FLAMES heritage, HRMOS represents a strategic investment for European astronomy in the 2030s.

==> all_figures.txt <==
1-Arm_Topology.png
4-Arms_Topology.png
4933_t4800.pdf
4933_t6000.pdf
4933_t6000_mix.pdf
All_clusters_multipanel_bright_faint_two_runs.pdf
Baade_FOV.png
Baade_FOV_min_members.png
Baade_targets.png
BinaryFraction.png
CC_Fe-0_5.pdf
CC_Fe-1_5.pdf
CMD_NGC2682_Prob07.png
CPI_logo_cmyk.jpg
ChMs_GCs.png
Clusters_block_1.pdf
Clusters_block_2.pdf
Clusters_block_3.pdf
Clusters_block_4.pdf
CoHFS.png
DFe.png
Dist_Met_Mv_GCs.pdf
ESO_current_telescopes.png
ESO_future_fac.png
ESO_requested_fac.png
ESO_use.png
Efficiency.png
Errors_TIC96792499_.pdf
F4V_SNR_Gmag_zoomed.png
FIELD444_50.0.pdf
FOV_centers.pdf
FOV_min_members.pdf
FPOS.png
Fat+Horse.jpg
Fe.png
FigWP.pdf
G2V_SNR_Gmag_zoomed.png
GridOverview_with_isochrones_NEW.png
HRMOS_12C13C_f1.png
HRMOS_12C13C_f2.png
HRMOS_ESO_panorama.png
HRMOS_blue_giant_m0p5.png
HRMOS_blue_giant_m0p5_R40.png
HRMOS_blue_giant_m2p0.png
HRMOS_blue_giant_m2p0_R40.png
HRMOS_plot_2D_legende_dx_inside.png
HRMOS_plot_ESO_context.png
Hist_GC_mag_Cum.pdf
Hist_GC_mag_NoCum.pdf
Hybrid Solution_Collimator.png
Hybrid_Topology.png
J0310_30_40_Mass_Detection_lim.png
K4V_SNR_Gmag_zoomed.png
LMC_8.png
LMC_9.png
LMC_FOV.png
LMC_FOV_min_members.png
LMC_mergers.pdf
LMC_targets.png
LiDoublet_comparisons_M05SN50.png
LiDoublet_comparisons_M15SN100.png
MetallicityMassHistogram.png
Mg.png
NGC1851.pdf
NGC1851_30.0.pdf
NGC2808.pdf
NGC6397_30.0.pdf
NGC6397_30.0_accessible.pdf
NGC6397_CMD.pdf
NGC6397_CMD_accessible.pdf
NGC6397_CMD_accessible_th.pdf
NGC7078.pdf
Nordlander_etal_2012_Fig2.png
OddBa_BaFe.pdf
Pb_hrmos.jpeg
Picture_1Arm.png
Picture_4Arms.png
QSO_AGN_in_FoV.pdf
Ratios.pdf
Ratios.png
SGR_8.png
SGR_9.png
SGR_Field444.png
SMC_8.png
SMC_9.png
SMC_mergers.pdf
SNR_R60000_AB_20230928.png
SNR_R80000_AB_20230928.png
SNR_R80000_Vega_20230928.png
SNR_T6300.png
SRG_FOV.png
SRG_FOV_min_members.png
SRN_Arms_T6300.png
SRN_Arms_TypeG.png
SRN_Arms_TypeK.png
Sagittarius_mergers.pdf
Screenshot 2026-01-02 121303.png
Screenshot 2026-04-09 100304.png
Sky_distrib_M_lt0.8sol.pdf
Sky_distrib_M_lt0.9sol.pdf
Sky_distrib_M_lt4sol.pdf
SmHFS.png
Sun_fitting.pdf
Synthetic_spectrum_4res.png
ThFe2.jpg
Th_r40000.png
Th_r80000.png
Th_simulation_HD186478.pdf
Thdetection_giant.pdf
Thdetection_sun.pdf
UFe2.jpg
abcor.pdf
absorption_systems2.png
adoption.png
age_dist.png
age_distribution.pdf
age_size.png
age_size_giants.png
ajacff67f2_hr.jpg
avgchg.jpg
banner_hrmos.pdf
banner_hrmos_web_page.png
binaryfraction.pdf
c12c13.pdf
c12c13_2.pdf
cmd_GC_example.pdf
cmd_GC_example.png
codes.png
copper_afree.pdf
copper_b21.pdf
cufe_af.pdf
cufe_b21.pdf
cumulativefrequency.pdf
cumulativefrequencygiants.pdf
detectionefficiency.pdf
ele_feh_m1.png
ele_feh_m2.png
energyconsu.png
exoplanet_detections_nov25.pdf
exoplanetdetections.pdf
exoplanetdetectionsensitivity.pdf
exoplanetmass_a.pdf
exoplanetmass_b.pdf
exoplanets_simulations_PyORBIT_FAP_detection.pdf
fe_group_last_analysis.png
feh_precision.pdf
fig_adc_pickplace.png
fig_fl_bundle.png
fig_fl_connectors.png
fig_fl_doublescrambler.png
fig_fl_rack.png
fig_fl_scheme.png
fig_fl_slicers.png
fig_fl_trays.png
fig_frontend_moons.png
fig_frontend_moons_hrmos.png
fig_frontend_pickplace.png
fig_frontend_rtheta.png
fig_hrmos_architecture.png
fig_sp_block.png
fig_sp_functions.png
fig_sp_numbers.png
fig_sp_slit.png
fraction_detected_binaries.pdf
fuels.png
full_box.png
galaxia.pdf
giant_L3683_s5200_g+2.5_m1.0_t02_st_z-1.50-Pb_+0.75_vmic_2.00_SN200.pdf
giant_L3683_s5200_g+2.5_m1.0_t02_st_z-1.50-Pb_+1.75_vmic_2.00_SN200.pdf
grafico_fibers_vs_R_whitepaper_logo_white_ESOstyle.png
grid_c_isotopes.pdf
grid_cratios.pdf
hansen2018.pdf
histo_age.png
histo_dist.png
hrmos.pdf
hrmos_vs_espresso.pdf
hst_bands.pdf
instrument-mos.png
isotopes-Ba.png
isotopes-Ba_R45000_SN150.pdf
isotopes-Ba_R45000_SN50.pdf
isotopes-Ba_R80000_SN150.pdf
isotopes-Ba_R80000_SN50.pdf
isotopes.png
kinematic_HRMOS.pdf
log(gf).png
logo_hrmos.png
m67_30.0.pdf
m67_30.0_CMD_accessible.png
m67_30.0_accessible.pdf
m67_50.0.pdf
m67_CMD.pdf
m67_CMD_accessible.pdf
main.pdf
marino.pdf
mashonkina2014.pdf
mg_isotopes_metalpoor_g_dwarf_tauCet.png
mg_isotopes_solar_k_dwarf_hip12114.png
mg_isotopes_solar_rc_giant_hip48455.png
mollweide_with_colorbar_Halo_A0all_18.png
mwsat_1.pdf
mwsat_1b.pdf
mwsat_1c.pdf
mwsat_2.pdf
mwsat_3.pdf
mwsat_4.pdf
mwsat_5.pdf
mwsat_5_HQ.png
mwsat_6.pdf
mwsat_6a_HQ.png
mwsat_6b_HQ.png
mwsat_BinaryFraction.png
mwsat_LMC_8.png
mwsat_LMC_9.png
mwsat_LMC_mergers.pdf
mwsat_Mg.png
mwsat_PISN_Zn.pdf
mwsat_SGR_8.png
mwsat_SGR_9.png
mwsat_SMC_8.png
mwsat_SMC_9.png
mwsat_SMC_mergers.pdf
mwsat_Sagittarius_mergers.pdf
mwsat_binarydetection.pdf
mwsat_sk21.pdf
mwsat_sksa20.pdf
mwsat_synth_spec_blend.png
mwsat_targets.pdf
nao_anticorr.pdf
near_surface.png
ngc6397_30.0_accessible.png
oc_dist.png
oc_gmag.png
oc_gmag_cum.png
oc_gmag_cum_giants.png
oxygen.pdf
pb_abundances.pdf
plots_edge-on_NASA_planets_to_2025.06.18.pdf
plots_edge-on_NASA_planets_to_2026.01.15.pdf
plots_face-on_NASA_planets_to_2025.06.18.pdf
plots_face-on_NASA_planets_to_2026.01.15.pdf
precision_feh10.pdf
precision_feh10_Eu4129.pdf
precision_feh10_La3988.pdf
precision_feh10_Pb4057.pdf
precision_feh15.pdf
precision_feh15_Eu4129.pdf
precision_feh15_La3988.pdf
precision_feh15_Pb4057.pdf
precision_feh20.pdf
precision_feh20_Eu4129.pdf
precision_feh20_La3988.pdf
precision_feh20_Pb4057.pdf
precision_feh25.pdf
precision_feh25_Eu4129.pdf
precision_feh25_La3988.pdf
precision_feh25_Pb4057.pdf
rv_uncertainties.png
solar_twins.pdf
spectra_comparison.pdf
spectrographs_fibers_vs_R.png
spectrographs_fibers_vs_R_logX_inverted.png
spectrographs_fibers_vs_R_logX_inverted_new.png
spina.pdf
star5000_snr200_3862A-eps-converted-to.pdf
star5000_snr200_3862A.eps
star5000_snr200_4193A.eps
star5455_snr200_3862A-eps-converted-to.pdf
star5455_snr200_3862A.eps
star5455_snr200_4193A.eps
statecodes.jpg
syn_Th_arcturusR60000.pdf
syn_Th_sunR60000.pdf
synth_spec.png
synth_spec_blend.png
synthetic_cratio_1.pdf
synthetic_cratio_1_new.png
synthetic_cratio_2.pdf
synthetic_cratio_2_new.png
test_S_HRMOS.pdf
th_allres.png
theu.jpg
theu2.jpg
thfe.jpg
ttauri.pdf
ufe.jpg
vsini.pdf
vsini_cdf_by_cluster.pdf
wenyuan2018.pdf
xy_gal_gc.png
xy_gal_gc_age.png
xy_gal_oc.png
xy_gal_oc_age.png
xz_gal_gc.png
xz_gal_gc_feh.png
xz_gal_oc.png
xz_gal_oc_age.png
xz_gal_oc_feh.png
young_gk_targets.pdf


==> used_figures.txt <==
4933_t4800.pdf
4933_t6000.pdf
4933_t6000_mix.pdf
Baade_FOV.png
Baade_FOV_min_members.png
Baade_targets.png
ChMs_GCs.png
CoHFS.png
F4V_SNR_Gmag_zoomed.png
G2V_SNR_Gmag_zoomed.png
GridOverview_with_isochrones_NEW
HRMOS_blue_giant_m0p5.png
HRMOS_blue_giant_m0p5_R40.png
HRMOS_blue_giant_m2p0.png
HRMOS_blue_giant_m2p0_R40.png
HRMOS_plot_2D_legende_dx_inside.png
J0310_30_40_Mass_Detection_lim.png
K4V_SNR_Gmag_zoomed.png
LMC_FOV.png
LMC_FOV_min_members.png
LMC_targets.png
LiDoublet_comparisons_M05SN50.png
LiDoublet_comparisons_M15SN100.png
MetallicityMassHistogram.png
Nordlander_etal_2012_Fig2.png
OddBa_BaFe.pdf
QSO_AGN_in_FoV.pdf
Ratios.png
SGR_Field444.png
SRG_FOV.png
SRG_FOV_min_members.png
Sky_distrib_M_lt0.8sol.pdf
Sky_distrib_M_lt0.9sol.pdf
Sky_distrib_M_lt4sol.pdf
SmHFS.png
Sun_fitting.pdf
Th_simulation_HD186478.pdf
absorption_systems2.png
banner_hrmos_web_page.png
copper_afree.pdf
copper_b21.pdf
cufe_af.pdf
cufe_b21.pdf
detectionefficiency.pdf
ele_feh_m1.png
ele_feh_m2.png
exoplanet_detections_nov25.pdf
exoplanetdetectionsensitivity.pdf
exoplanets_simulations_PyORBIT_FAP_detection.pdf
fe_group_last_analysis.png
fig_adc_pickplace
fig_frontend_pickplace
fig_frontend_rtheta
fig_hrmos_architecture.png
fig_sp_block
fig_sp_functions
hrmos_vs_espresso.pdf
kinematic_HRMOS.pdf
log(gf).png
m67_30.0_CMD_accessible.png
mg_isotopes_metalpoor_g_dwarf_tauCet.png
mg_isotopes_solar_k_dwarf_hip12114.png
mg_isotopes_solar_rc_giant_hip48455.png
mwsat_BinaryFraction.png
mwsat_LMC_8.png
mwsat_LMC_9.png
mwsat_LMC_mergers.pdf
mwsat_Mg.png
mwsat_PISN_Zn.pdf
mwsat_SGR_8.png
mwsat_SGR_9.png
mwsat_SMC_8.png
mwsat_SMC_9.png
mwsat_SMC_mergers.pdf
mwsat_Sagittarius_mergers.pdf
mwsat_synth_spec_blend.png
nao_anticorr.pdf
near_surface
ngc6397_30.0_accessible.png
precision_feh10.pdf
precision_feh10_Eu4129.pdf
precision_feh10_La3988.pdf
precision_feh10_Pb4057.pdf
precision_feh15.pdf
precision_feh15_Eu4129.pdf
precision_feh15_La3988.pdf
precision_feh15_Pb4057.pdf
precision_feh20.pdf
precision_feh20_Eu4129.pdf
precision_feh20_La3988.pdf
precision_feh20_Pb4057.pdf
precision_feh25.pdf
precision_feh25_Eu4129.pdf
precision_feh25_La3988.pdf
precision_feh25_Pb4057.pdf
rv_uncertainties.png
spectrographs_fibers_vs_R_logX_inverted_new.png
star5000_snr200_3862A.eps
star5455_snr200_3862A.eps
test_S_HRMOS.pdf
vsini_cdf_by_cluster.pdf
xy_gal_gc_age.png
xz_gal_gc_feh.png

